Contact Geometry and Covariance Deficits in Volume-Sampled Least Squares

We classify when ordinary fixed-size volume sampling followed by unweighted least squares attains its sharp coefficient-covariance ceiling on a fixed design. For a real whitened design without coloops and a fixed positive-loss residual, the contact space is unchanged at every strict-interior sample size. Its possible nonzero values form a finite orthogonal family: each maximal parallel class of normalized Naimark-complement rows determines a deletion nullspace of dimension one less than the class size. A single residual attains an entire query precisely when the query range lies in one class space. The proof starts from two-sided Loewner comparison of every normalized covariance deficit with an explicit leave-one-out operator, using supported omission moments and reverse deletion. Residual augmentation provides resolvent and second-moment upper bounds, while complement geometry yields query-specific margins, angular concentration, local alignment, and a multi-output energy obstruction. Exact families give closed-form margins and covariances, exhibit support-boundary jumps, and approach the ceiling despite a uniformly positive geometric margin. Finally, the same moment identities give upper and lower bounds on expected fixed-query squared-loss excess. The subset draw is the only randomness; all support and endpoint restrictions are explicit.

==> README.txt <==
Contact Geometry and Covariance Deficits in Volume-Sampled Least Squares
Kihun Rhee, Hanjoon Byun, Junpyo Seo

Restructured arXiv v3 source candidate, 2026-10-06.
Entry point: main.tex. Compile with pdfLaTeX.

Using the included bibliography:
  pdflatex main.tex
  pdflatex main.tex
  pdflatex main.tex

To regenerate the bibliography:
  pdflatex main.tex
  bibtex main
  pdflatex main.tex
  pdflatex main.tex

All mathematical proofs are in the nine main sections and three appendices.
No external figures, datasets, shell escape, or network access are needed
to compile the manuscript. The ancillary Python/SymPy checks are optional
and do not run during TeX compilation. See anc/README.txt.

This source package is prepared for upload; it does not itself constitute
an arXiv submission or a public version update.

